The impact of the Hall effect during cloud core collapse:implications for circumstellar disk evolution

We perform three-dimensional radiation non-ideal magnetohydrodynamics simulations and investigate the impact of the Hall effect on the angular momentum evolution in the collapsing cloud cores in which the magnetic field $\magB$ and angular momentum $\angJ$ are misaligned with each other. We find that the Hall effect notably changes the magnetic torques in the pseudo-disk, and strengthens and weakens the magnetic braking in cores with an acute and obtuse relative angles between $\magB$ and $\angJ$, respectively. This suggests that the bimodal evolution of the disk size may occur in early disk evolutionary phase even if $\magB$ and $\angJ$ are randomly distributed. We show that a counter-rotating envelope form in the upper envelope of the pseudo-disk in cloud cores with obtuse relative angles. We also find that a counter-rotating region forms at the midplane of the pseudo-disk in cloud cores with acute relative angles. The former and latter types of counter-rotating envelopes may be associated with the YSOs with a large ($r\sim100$ AU) and small ($r\lesssim10$ AU) disks, respectively.

==> diff.dat <==
3c3
< \documentclass[usenatbib,preprint]{mn2e}
---
> %\documentclass[usenatbib,preprint]{../cls_file/mn2e}
5c5,6
< %\documentclass[usenatbib,preprint]{pasj01}
---
> \documentclass[usenatbib,proof]{pasj01}
> %\documentclass[usenatbib]{pasj01}
10d10
< %\usepackage {aas_macros}
53,62c53,56
< 
< \author[Tsukamoto et al]{Y. Tsukamoto$^{1}$,Satoshi Okuzumi$^{2}$, 
< Kazunari Iwasaki$^{3}$, M. N. Machida$^{4}$, and  S. Inutsuka$^{5}$ \\
< $^1$Department of Earth and Space Science,
< Graduate Schools of Science and Engineering, Kagoshima University, Kagoshima, Japan \\
< $^2$Department of Earth and Planetary Sciences, Tokyo Institute of Technology, Tokyo, Japan \\
< $^3$Department of Earth and Space Science,
< Osaka University, Toyonaka, Osaka, 560-0043, Japan \\
< $^4$Department of Earth and Planetary Sciences, Kyushu University, Fukuoka, Japan \\
< $^5$Department of Physics, Nagoya University, Aichi, Japan
---
> \author{
> Yusuke Tsukamoto\altaffilmark{1},   
> Satoshi Okuzumi\altaffilmark{2}, Kazunari Iwasaki\altaffilmark{3}, Masahiro N. Machida\altaffilmark{4}, 
> and  Shu-ichiro Inutsuka\altaffilmark{5}
64,75c58,68
< 
< 
< %Yusuke Tsukamoto\altaffilmark{1},   
< %Satoshi Okuzumi\altaffilmark{2}, Kazunari Iwasaki\altaffilmark{3}, Masahiro N. Machida\altaffilmark{4}, 
< %and  Shu-ichiro Inutsuka\altaffilmark{5}
< %}
< %\altaffiltext{1}{}
< 
< %\altaffiltext{2}{}
< %\altaffiltext{3}{}
< %\altaffiltext{4}{}
< %\altaffiltext{5}{}
---
> \altaffiltext{1}{
> Department of Physics and Astronomy, Kagoshima University, Kagoshima, Japan}
> \altaffiltext{2}{
> Department of Earth and Planetary Sciences, Tokyo Institute of Technology, Tokyo, Japan}
> \altaffiltext{3}{
> Department of Earth and Space Science,
> Osaka University, Toyonaka, Osaka, 560-0043, Japan}
> \altaffiltext{4}{
> Department of Earth and Planetary Sciences, Kyushu University, Fukuoka, Japan}
> \altaffiltext{5}{
> Department of Physics, Nagoya University, Aichi, Japan}
85c78
< field $\magB$ and angular momentum $\angJ$ are misaligned each other.
---
> field $\magB$ and angular momentum $\angJ$ are misaligned with each other.
92,94c85,87
< of the disk size may appear in 
< Class 0 young stellar objects (YSOs) even if
< $\magB$ and $\angJ$ are randomly distributed.
---
> of the disk size may occur in early disk evolutionary phase
> %Class 0 young stellar objects (YSOs)
> even if $\magB$ and $\angJ$ are randomly distributed.
128c121,122
< This process is known as magnetic braking \citep{1974Ap&SS..27..167G,1985A&A...142...41M}.
---
> This process is known as magnetic braking 
> \citep{1974Ap&SS..27..167G,1985A&A...142...41M}.
133c127,129
< approximation is applicable.
---
> approximation is applicable 
> \citep{2003ApJ...599..363A,2007MNRAS.377...77P,
> 2008ApJ...681.1356M,2008A&A...477....9H}.
190c186
< \citep{2004Ap&SS.292..317W,
---
> \citep{1999MNRAS.303..239W,2004Ap&SS.292..317W,
313c309
< \includegraphics[width=150mm,bb=0 0 1109 618]{schematic_ai.png}
---
> \includegraphics[width=150mm]{schematic_ai.eps}
499a496,502
> {\bf 
> At the boundary, the magnetic field is assumed to be frozen-in to the gas
> because
> ideal MHD approximation is valid 
> in the free-fall time scale 
> at the initial density \citep{2002ApJ...573..199N}.
> }
507,513c510,516
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta0_density_xz_large.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta45_density_xz_large.png}
< %\includegraphics[clip,trim=0mm 40mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta70_density_xz_large.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta90_density_xz_large.png}
< %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta110_density_xz_large.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta135_density_xz_large.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta180_density_xz_large.png}
---
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta0_density_xz_large.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta45_density_xz_large.eps}
> %\includegraphics[clip,trim=0mm 40mm 0mm 0mm,width=60mm,,angle=-90]{theta70_density_xz_large.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta90_density_xz_large.eps}
> %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta110_density_xz_large.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta135_density_xz_large.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta180_density_xz_large.eps}
530,539c533,542
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta0_density_xz.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta45_density_xz.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta90_density_xz.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta135_density_xz.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta180_density_xz.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta0_xz_zoom_level_002_density_0093.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta45_xz_zoom_level_002_density_0090.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta90_xz_zoom_level_002_density_0150.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta135_xz_zoom_level_002_density_0120.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta180_xz_zoom_level_002_density_0372.png}
---
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta0_density_xz.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta45_density_xz.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta90_density_xz.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta135_density_xz.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta180_density_xz.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_xz_zoom_level_002_density_0093.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_xz_zoom_level_002_density_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_xz_zoom_level_002_density_0150.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta135_xz_zoom_level_002_density_0120.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta180_xz_zoom_level_002_density_0372.eps}
557,562c560,565
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{nohall_theta0_density_xz.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{nohall_theta45_density_xz.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{nohall_theta90_density_xz.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta0_nohall_xz_zoom_level_002_density_0090.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta45_nohall_xz_zoom_level_002_density_0015.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta90_nohall_xz_zoom_level_002_density_0020.png}
---
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta0_density_xz.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta45_density_xz.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta90_density_xz.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_nohall_xz_zoom_level_002_density_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_nohall_xz_zoom_level_002_density_0015.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_nohall_xz_zoom_level_002_density_0020.eps}
693a697
> \label{include_M}
758,759c762,763
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=75mm,bb=0 0 1024 910]{theta90_3D.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=70mm,bb=0 0 1024 946]{nohall_theta90_3D.png}
---
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=75mm]{theta90_3D.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=70mm]{nohall_theta90_3D.eps}
780c784
< %relatively strong. The existence of circulation is discussed bellow.
---
> %relatively strong. The existence of circulation is discussed below.
844,853c848,857
< %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta0_density_xy.png}
< %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta45_density_xy.png}
< %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta90_density_xy.png}
< %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta135_density_xy.png}
< %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta180_density_xy.png}
< %\includegraphics[width=60mm]{tmp_eps/theta0_xy_zoom_level_002_density_0093.png}
< %\includegraphics[width=60mm]{tmp_eps/theta45_xy_zoom_level_002_density_0090.png}
< %\includegraphics[width=60mm]{tmp_eps/theta90_xy_zoom_level_002_density_0150.png}
< %\includegraphics[width=60mm]{tmp_eps/theta135_xy_zoom_level_002_density_0120.png}
< %\includegraphics[width=60mm]{tmp_eps/theta180_xy_zoom_level_002_density_0372.png}
---
> %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta0_density_xy.eps}
> %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta45_density_xy.eps}
> %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta90_density_xy.eps}
> %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta135_density_xy.eps}
> %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{theta180_density_xy.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_xy_zoom_level_002_density_0093.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_xy_zoom_level_002_density_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_xy_zoom_level_002_density_0150.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta135_xy_zoom_level_002_density_0120.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta180_xy_zoom_level_002_density_0372.eps}
864,869c868,873
< %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{nohall_theta0_density_xy.png}
< %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{nohall_theta45_density_xy.png}
< %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{nohall_theta90_density_xy.png}
< %\includegraphics[width=60mm]{tmp_eps/theta0_nohall_xy_zoom_level_002_density_0090.png}
< %\includegraphics[width=60mm]{tmp_eps/theta45_nohall_xy_zoom_level_002_density_0015.png}
< %\includegraphics[width=60mm]{tmp_eps/theta90_nohall_xy_zoom_level_002_density_0020.png}
---
> %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{nohall_theta0_density_xy.eps}
> %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{nohall_theta45_density_xy.eps}
> %\includegraphics[clip,trim=0mm 40mm 0mm 40mm,width=60mm,,angle=-90]{nohall_theta90_density_xy.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_nohall_xy_zoom_level_002_density_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_nohall_xy_zoom_level_002_density_0015.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_nohall_xy_zoom_level_002_density_0020.eps}
899,903c903,928
< (equation (\ref{means_J_eq})) as a function of the density. 
< At $\rho \sim 10^{-12}\gcm$, which roughly
< corresponds to the mean specific angular momentum of the 
< central dense structure shown by the red 
< region in figure \ref{density_xz}, 
---
> (equation (\ref{means_J_eq})) as a function of the density 
> at the end of the simulations. 
> {\bf
> To grasp the characteristic scales at a density,
> We show the characteristic radius, 
> the characteristic thickness, 
> and the enclosed mass as a function of the density 
> in figure \ref{rho_rmax}.
> The characteristic radius 
> is defined as maximum distance from the center 
> among the SPH particles which satisfy $\rho_p>\rho$  
> where $\rho_p$ is the particle density. 
> The characteristic thickness is defined as 
> the scale-height of the self-gravitating 
> sheet, $H_{g}=\sqrt{c_s^2/(2 \pi G \rho)}$ where we assume
> that $c_s=190 (1+(\rho/(10^{-13} \gcm))^{2/5})^{1/2} \ms$ for simplicity.
> The enclosed mass is defined by the equation (\ref{include_M}).
> }
> 
> Figure  \ref{rho_Jcum} shows that, at $\rho \sim 10^{-12}\gcm$, 
> which roughly corresponds to the mean specific angular momentum of the 
> central dense structure 
> shown by the red region in figure \ref{density_xz}
> ({\bf the radii and enclosed mass at this density 
> are several $10$ AU and $\sim 0.1 \msun$, 
> respectively)}, 
912c937
< and maximum in Model0 and Model180, respectively
---
> and maximum in Model0 and Model180, respectively.
931c956
<  $\rho\lesssim10^{-16}\gcm$
---
> $\rho \lesssim 10^{-16}\gcm$ ({\bf at the radii of $\gtrsim 10^3$ AU})
935,936c960,962
< (figure \ref{rho_Jcum}). The latter density range
< corresponds to that of the pseudo-disk 
---
> {\bf or at the radius of $10^2 \lesssim r \lesssim 10^3$ AU}. 
> The latter density and {\bf radius} range
> correspond to that of the pseudo-disk 
939c965
< $\rho\lesssim10^{-16}\gcm$ and mainly influences
---
> $\rho \lesssim 10^{-16}\gcm$ and mainly influences
942d967
< 
1084c1109
< \includegraphics[width=60mm,angle=-90,bb=0 0 303 432]{rho_J.png}
---
> \includegraphics[width=60mm,angle=-90]{rho_J.eps}
1097c1122,1142
< \includegraphics[width=60mm,angle=-90,bb=0 0 303 432]{rho_etaHAO.png}
---
> \includegraphics[width=60mm,angle=-90]{rho_rmax.eps}
> \includegraphics[width=60mm,angle=-90]{rho_M.eps}
> \caption{
> {\bf
> The characteristic radius (left), 
> and the enclosed mass (right) as a function of the density.
> Black, green, cyan, magenta, orange, blue, and red lines
> show those in Model0, Model45, Model70,
> Model90, Model110, Model135, and Model180, respectively.
> Dashed double-dotted line in the left panel shows the 
> characteristic thickness which corresponds to the
> scale-height of the self-gravitating sheet. 
> }
> }
> \label{rho_rmax}
> \end{figure*}
> 
> 
> 
> \begin{figure*}
> \includegraphics[width=60mm,angle=-90]{rho_etaHAO.eps}
1111,1118c1156,1163
< \includegraphics[width=60mm,angle=-90,bb=0 0 504 720]{theta0_Fy_xz_large.png}
< %\includegraphics[width=60mm,angle=-90,bb=0 0 504 720]{theta45_Fy_xz_large.png}
< %\includegraphics[width=60mm,angle=-90,bb=0 0 504 720]{theta70_Fy_xz_large.png}
< %\includegraphics[width=60mm,angle=-90,bb=0 0 504 720]{theta90_Fy_xz_large.png}
< %\includegraphics[width=60mm,angle=-90,bb=0 0 504 720]{theta110_Fy_xz_large.png}
< %\includegraphics[width=60mm,angle=-90,bb=0 0 504 720]{theta135_Fy_xz_large.png}
< \includegraphics[width=60mm,angle=-90,bb=0 0 504 720]{theta180_Fy_xz_large.png}
< \includegraphics[width=60mm,angle=-90,bb=0 0 504 720]{nohall_theta0_Fy_xz_large.png}
---
> \includegraphics[width=60mm,angle=-90]{theta0_Fy_xz_large.eps}
> %\includegraphics[width=60mm,angle=-90]{theta45_Fy_xz_large.eps}
> %\includegraphics[width=60mm,angle=-90]{theta70_Fy_xz_large.eps}
> %\includegraphics[width=60mm,angle=-90]{theta90_Fy_xz_large.eps}
> %\includegraphics[width=60mm,angle=-90]{theta110_Fy_xz_large.eps}
> %\includegraphics[width=60mm,angle=-90]{theta135_Fy_xz_large.eps}
> \includegraphics[width=60mm,angle=-90]{theta180_Fy_xz_large.eps}
> \includegraphics[width=60mm,angle=-90]{nohall_theta0_Fy_xz_large.eps}
1138c1183
< %\includegraphics[width=60mm,angle=-90]{rho_J_nohall.png}
---
> %\includegraphics[width=60mm,angle=-90]{rho_J_nohall.eps}
1334c1379
< Unlike the ordinal magnetic braking in which the 
---
> Unlike the ordinary magnetic braking in which the 
1380,1381c1425,1433
< dynamical phenomena such as gap opening \citep{2015A&A...573A...5V,2016A&A...587A.146V}.
< The Hall effect provides an alternative mechanism 
---
> dynamical phenomena such as gap opening 
> \citep{2015A&A...573A...5V,2016A&A...587A.146V}.
> {\bf
> In these previous studies,
> the inversely rotating outer region is assumed 
> in the initial cloud core and its generality 
> in the real cloud core is unclear.
> }
> Alternatively, the Hall effect provides a mechanism 
1385,1399c1437,1451
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta0_surface_cut_normal_velocity.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta45_surface_cut_normal_velocity.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta90_surface_cut_normal_velocity.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta135_surface_cut_normal_velocity.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta180_surface_cut_normal_velocity.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta0_vrot_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta45_vrot_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta90_vrot_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta135_vrot_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta180_vrot_xz.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta0_xz_level_002_vymap_0093.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta45_xz_level_002_vymap_0090.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta90_xz_level_002_vymap_0150.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta135_xz_level_002_vymap_0120.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta180_xz_level_002_vymap_0372.png}
---
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta0_surface_cut_normal_velocity.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta45_surface_cut_normal_velocity.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta90_surface_cut_normal_velocity.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta135_surface_cut_normal_velocity.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta180_surface_cut_normal_velocity.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta0_vrot_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta45_vrot_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta90_vrot_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta135_vrot_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta180_vrot_xz.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_xz_level_002_vymap_0093.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_xz_level_002_vymap_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_xz_level_002_vymap_0150.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta135_xz_level_002_vymap_0120.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta180_xz_level_002_vymap_0372.eps}
1412,1420c1464,1472
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta-1_surface_cut_normal_velocity.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta-45_surface_cut_normal_velocity.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta-90_surface_cut_normal_velocity.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{nohall_theta0_vrot_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{nohall_theta45_vrot_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{nohall_theta90_vrot_xz.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta0_nohall_xz_level_002_vymap_0090.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta45_nohall_xz_level_002_vymap_0015.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta90_nohall_xz_level_002_vymap_0020.png}
---
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta-1_surface_cut_normal_velocity.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta-45_surface_cut_normal_velocity.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta-90_surface_cut_normal_velocity.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta0_vrot_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta45_vrot_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta90_vrot_xz.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_nohall_xz_level_002_vymap_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_nohall_xz_level_002_vymap_0015.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_nohall_xz_level_002_vymap_0020.eps}
1431,1437c1483,1489
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta-1000_surface_cut_enlarge_normal_velocity.png}
< \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,angle=-90,bb=0 0 504 720]{theta-1045_surface_cut_enlarge_normal_velocity.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta0_xz_level_002_vymap_0093.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta45_xz_level_002_vymap_0090.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta90_xz_level_002_vymap_0150.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta135_xz_level_002_vymap_0120.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta180_xz_level_002_vymap_0372.png}
---
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta-1000_surface_cut_enlarge_normal_velocity.eps}
> \includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta-1045_surface_cut_enlarge_normal_velocity.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_xz_level_002_vymap_0093.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_xz_level_002_vymap_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_xz_level_002_vymap_0150.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta135_xz_level_002_vymap_0120.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta180_xz_level_002_vymap_0372.eps}
1452,1461c1504,1513
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta0_vH_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta45_vH_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta90_vH_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta135_vH_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90,bb=0 0 504 720]{theta180_vH_xz.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta0_xz_level_002_vH_0093.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta45_xz_level_002_vH_0090.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta90_xz_level_002_vH_0150.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta135_xz_level_002_vH_0120.png}
< %\includegraphics[width=60mm,bb=0 0 504 720]{tmp_eps/theta180_xz_level_002_vH_0372.png}
---
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta0_vH_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta45_vH_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta90_vH_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta135_vH_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta180_vH_xz.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_xz_level_002_vH_0093.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_xz_level_002_vH_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_xz_level_002_vH_0150.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta135_xz_level_002_vH_0120.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta180_xz_level_002_vH_0372.eps}
1484,1487c1536,1539
< %\includegraphics[width=60mm,angle=-90]{density.png}
< %\includegraphics[width=60mm,angle=-90]{Tgas.png}
< %\includegraphics[width=60mm,angle=-90]{B.png}
< %\includegraphics[width=60mm,angle=-90]{beta.png}
---
> %\includegraphics[width=60mm,angle=-90]{density.eps}
> %\includegraphics[width=60mm,angle=-90]{Tgas.eps}
> %\includegraphics[width=60mm,angle=-90]{B.eps}
> %\includegraphics[width=60mm,angle=-90]{beta.eps}
1598,1600c1650,1652
< %\includegraphics[width=60mm,angle=-90]{eta0deg.png}
< %\includegraphics[width=60mm,angle=-90]{eta90deg.png}
< %\includegraphics[width=60mm,angle=-90]{eta180deg.png}
---
> %\includegraphics[width=60mm,angle=-90]{eta0deg.eps}
> %\includegraphics[width=60mm,angle=-90]{eta90deg.eps}
> %\includegraphics[width=60mm,angle=-90]{eta180deg.eps}
1607,1609c1659,1661
< %\includegraphics[width=60mm,angle=-90]{vy.png}
< %\includegraphics[width=60mm,angle=-90]{vx.png}
< %\includegraphics[width=60mm,angle=-90]{vz.png}
---
> %\includegraphics[width=60mm,angle=-90]{vy.eps}
> %\includegraphics[width=60mm,angle=-90]{vx.eps}
> %\includegraphics[width=60mm,angle=-90]{vz.eps}
1687c1739
< \includegraphics[width=60mm,angle=-90,bb=0 0 303 432]{rho_Jtheta.png}
---
> \includegraphics[width=60mm,angle=-90]{rho_Jtheta.eps}
1700c1752
< %\includegraphics[width=100mm]{fig_J_direction.png}
---
> %\includegraphics[width=100mm]{fig_J_direction.eps}
1713c1765
< %\includegraphics[width=60mm,angle=-90]{rho_IthetaJtheta.png}
---
> %\includegraphics[width=60mm,angle=-90]{rho_IthetaJtheta.eps}
1722c1774
< \includegraphics[width=60mm,angle=-90,bb=0 0 303 432]{rho_Jtheta_nohall.png}
---
> \includegraphics[width=60mm,angle=-90]{rho_Jtheta_nohall.eps}
1733c1785
< %\includegraphics[width=60mm,angle=-90]{rho_IthetaJtheta_nohall.png}
---
> %\includegraphics[width=60mm,angle=-90]{rho_IthetaJtheta_nohall.eps}
1747,1748c1799,1800
< %\includegraphics[width=60mm,angle=-90]{rhoc_JM13_angle.png}
< %\includegraphics[width=60mm,angle=-90]{rhoc_JM12_angle.png}
---
> %\includegraphics[width=60mm,angle=-90]{rhoc_JM13_angle.eps}
> %\includegraphics[width=60mm,angle=-90]{rhoc_JM12_angle.eps}
1761,1762c1813,1814
< %\includegraphics[width=60mm,angle=-90]{rhoc_JM13_angle_nohall.png}
< %\includegraphics[width=60mm,angle=-90]{rhoc_JM12_angle_nohall.png}
---
> %\includegraphics[width=60mm,angle=-90]{rhoc_JM13_angle_nohall.eps}
> %\includegraphics[width=60mm,angle=-90]{rhoc_JM12_angle_nohall.eps}
1776,1777c1828,1829
< %\includegraphics[width=60mm,angle=-90]{rhoc_JM13_theta_phi.png}
< %\includegraphics[width=60mm,angle=-90]{rhoc_JM12_theta_phi.png}
---
> %\includegraphics[width=60mm,angle=-90]{rhoc_JM13_theta_phi.eps}
> %\includegraphics[width=60mm,angle=-90]{rhoc_JM12_theta_phi.eps}
1824,1828c1876,1880
< %\includegraphics[width=60mm]{edgeon_sigma_theta0.png}
< %\includegraphics[width=60mm]{edgeon_sigma_theta45.png}
< %\includegraphics[width=60mm]{edgeon_sigma_theta90.png}
< %\includegraphics[width=60mm]{edgeon_sigma_theta135.png}
< %\includegraphics[width=60mm]{edgeon_sigma_theta180.png}
---
> %\includegraphics[width=60mm]{edgeon_sigma_theta0.eps}
> %\includegraphics[width=60mm]{edgeon_sigma_theta45.eps}
> %\includegraphics[width=60mm]{edgeon_sigma_theta90.eps}
> %\includegraphics[width=60mm]{edgeon_sigma_theta135.eps}
> %\includegraphics[width=60mm]{edgeon_sigma_theta180.eps}
1840,1844c1892,1896
< %\includegraphics[width=60mm]{faceon_sigma_theta0.png}
< %\includegraphics[width=60mm]{faceon_sigma_theta45.png}
< %\includegraphics[width=60mm]{faceon_sigma_theta90.png}
< %\includegraphics[width=60mm]{faceon_sigma_theta135.png}
< %\includegraphics[width=60mm]{faceon_sigma_theta180.png}
---
> %\includegraphics[width=60mm]{faceon_sigma_theta0.eps}
> %\includegraphics[width=60mm]{faceon_sigma_theta45.eps}
> %\includegraphics[width=60mm]{faceon_sigma_theta90.eps}
> %\includegraphics[width=60mm]{faceon_sigma_theta135.eps}
> %\includegraphics[width=60mm]{faceon_sigma_theta180.eps}
1909,1918c1961,1970
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta0_beta_vH_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta45_beta_vH_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta90_beta_vH_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta135_beta_vH_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta180_beta_vH_xz.png}
< %\includegraphics[width=60mm]{tmp_eps/theta0_xz_zoom_level_002_beta_0093.png}
< %\includegraphics[width=60mm]{tmp_eps/theta45_xz_zoom_level_002_beta_0090.png}
< %\includegraphics[width=60mm]{tmp_eps/theta90_xz_zoom_level_002_beta_0150.png}
< %\includegraphics[width=60mm]{tmp_eps/theta135_xz_zoom_level_002_beta_0120.png}
< %\includegraphics[width=60mm]{tmp_eps/theta180_xz_zoom_level_002_beta_0372.png}
---
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta0_beta_vH_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta45_beta_vH_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta90_beta_vH_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta135_beta_vH_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{theta180_beta_vH_xz.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_xz_zoom_level_002_beta_0093.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_xz_zoom_level_002_beta_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_xz_zoom_level_002_beta_0150.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta135_xz_zoom_level_002_beta_0120.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta180_xz_zoom_level_002_beta_0372.eps}
1928,1933c1980,1985
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta0_beta_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta45_beta_xz.png}
< %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta90_beta_xz.png}
< %\includegraphics[width=60mm]{tmp_eps/theta0_nohall_xz_zoom_level_002_beta_0090.png}
< %\includegraphics[width=60mm]{tmp_eps/theta45_nohall_xz_zoom_level_002_beta_0015.png}
< %\includegraphics[width=60mm]{tmp_eps/theta90_nohall_xz_zoom_level_002_beta_0020.png}
---
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta0_beta_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta45_beta_xz.eps}
> %\includegraphics[clip,trim=0mm 0mm 0mm 0mm,width=60mm,,angle=-90]{nohall_theta90_beta_xz.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta0_nohall_xz_zoom_level_002_beta_0090.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta45_nohall_xz_zoom_level_002_beta_0015.eps}
> %\includegraphics[width=60mm]{tmp_eps/theta90_nohall_xz_zoom_level_002_beta_0020.eps}
1947,1948c1999
< magnetic field around the first core
< \citep{2016A&A...587A..32M}.
---
> magnetic field around the first core \citep{2016A&A...587A..32M}.
1963,1964c2014
< low density. 
< (see figure \ref{density_xz_large}).
---
> low density. (see figure \ref{density_xz_large}).
1969a2020,2023
> {\bf
> We discuss why the magnetic-field saturation occurs at 
> $|\magB| \sim 0.1$ G in \S \ref{disc_saturation_B}.
> }
1983,1986c2037,2043
< Here, we assume $V=\lambda_{\rm J}/t_{\rm ff}$ and $L=\lambda_{\rm J}$,
< where $\lambda_{\rm J}=\sqrt{c_{\rm s}^2/(G \rho)}$ 
< and $t_{\rm ff}=\sqrt{3 \pi/(32 G \rho)}$ are the Jeans 
< length and free-fall time, respectively.
---
> {\bf 
> Here, we assume $V=L/t_{\rm ff}$ and $L=H_{\rm g}$,
> where $H_{\rm g}=\sqrt{c_s^2/(2 \pi G \rho)}$ 
> and $t_{\rm ff}=\sqrt{3 \pi/(32 G \rho)}$ are the 
> scale-height of the self-gravitating sheet 
> and free-fall time, respectively.
> }
1993c2050
< ${\rm Re}_{\rm A}<1$  holds at $\rho\gtrsim10^{-13}-10^{-14} \gcm$, 
---
> ${\rm Re}_{A}<1$  holds at $\rho\gtrsim10^{-13}-10^{-14} \gcm$, 
2000c2057
< This suggests that the simulation needs to include the ambipolar diffusion 
---
> This suggests that simulations need to include the ambipolar diffusion 
2007c2064
< \includegraphics[width=60mm,angle=-90,bb=0 0 303 432]{rho_B_early.png}
---
> \includegraphics[width=60mm,angle=-90]{rho_B_early.eps}
2018,2020c2075,2077
< \includegraphics[width=60mm,angle=-90,bb=0 0 303 432]{rho_Re0.png}
< \includegraphics[width=60mm,angle=-90,bb=0 0 303 432]{rho_Re90.png}
< \includegraphics[width=60mm,angle=-90,bb=0 0 303 432]{rho_Re180.png}
---
> \includegraphics[width=60mm,angle=-90]{rho_Re0.eps}
> \includegraphics[width=60mm,angle=-90]{rho_Re90.eps}
> \includegraphics[width=60mm,angle=-90]{rho_Re180.eps}
2027c2084
< Black dotted lines indicate ${\rm Re}=1$, bellow which the 
---
> Black dotted lines indicate ${\rm Re}=1$, below which the 
2036a2094,2175
> {\bf
> \subsection{Does radial Hall drift play a role ?}
> \citet{2017ApJ...836...46B} show that 
> the radial drift of the magnetic field 
> induced by the Hall effect play an important role for 
> the magnetic flux evolution in the circumstellar disk in the 
> late evolutionary phase.
> \citet{2017ApJ...836...46B} also 
> suggested that the bimodal evolution of the disk size
> suggested in our previous paper \citep{2015ApJ...810L..26T} 
> is come from the difference 
> of the direction of the Hall induced radial drift.
> Thus the influence of Hall effect
> on the magnetic flux evolution 
> in the pseudo-disk is worth investigating.
> In this subsection, we examine the impact of the radial Hall drift.
> 
> Figure \ref{vr_ave} shows the 
> radial component of the gas velocity $v_{\rm r}$, 
> the drift velocity induced by Hall 
> effect $v_{\rm H,r}\equiv (-\eta_H (\nabla \times \magB)/|\magB|)_r$, and
> that induced by ambipolar diffusion 
> $v_{\rm ambi,r}\equiv (\eta_A ((\nabla \times \magB)\times \magB)/|\magB|^2)_r$ 
> of Model0 and Model180 at the end of the simulations.
> %In both models, $v_r>v_{\rm H,r}, v_{\rm ambi,r}$ and the magnetic flux are piling
> %up at the central region at the epochs.
> In $r\lesssim 40 $ AU for Model0 and in $r\lesssim 100 $ AU for Model180,
> $v_{\rm r} \approx -(v_{\rm H,r}+v_{\rm ambi,r})$, and
> the inward magnetic field drift by the gas motion almost balances to the
> outward drift by the Hall effect and ambipolar diffusion.
> 
> 
> In Model0 (red lines), 
> the outward field drift induced by the 
> ambipolar diffusion is stronger than that by the Hall effect
> at $r\sim 10 $ AU. 
> On the other hand, the outward Hall drift 
> velocity becomes larger in $r \sim 20-30$ AU.
> Therefore, the Hall drift also contributes 
> the outward field drift in Model0.
> 
> In Model180 (green lines), 
> the outward drift is mainly caused by the ambipolar 
> diffusion in $r \sim 20 - 100$ AU and Hall drift has a minor role.
> The Hall drift changes its direction at $r \sim 30$ AU and 
> it is outward in $30 {\rm AU} \lesssim r \lesssim 100$ AU 
> and inward in $r\lesssim30$ AU.
> One may think that the outward Hall drift in Model180 is
> peculiar because drift direction should flip according to
> the global inversion of the magnetic field and should be inward
> in Model180.
> This behavior can be understood as follows.
> As shown in figure \ref{rFy_large}, the positive magnetic torque
> is exerted in $30 {\rm AU} \lesssim r \lesssim 100$ AU on the midplane 
> meaning that toroidal magnetic field is opposite to
> the gas rotation direction due to the strong azimuthal Hall drift.
> Because both the poloidal and toroidal field direction flip
> in $30 {\rm AU} \lesssim r \lesssim 100$ AU in Model180 compared to Model0, 
> the resultant Hall drift is outward in this region.
> 
> The situation is strikingly different from 
> that of the (more evolved) circumstellar disks
> in which the fast gas rotation creates the strong toroidal field
> and azimuthal Hall drift is not significant.
> In such disks, the radial drift direction is solely determined by
> the direction of the poloidal field 
> (inward for $\angJ \cdot \magB<0$ and
> outward for $\angJ \cdot \magB>0$ when $\eta_H$ is negative) 
> and the sign of $\angJ \cdot \magB$ 
> is crucial for the magnetic flux evolution.
> 
> On the other hand, our simulations show that the radial Hall drift 
> is not a dominant process for the radial field drift 
> and that the radial drift caused by the ambipolar diffusion
> primarily play a role.
> They also suggest that the radial Hall drift may not be 
> a crucial for the bimodal disk evolution.
> Rather, the azimuthal Hall drift and 
> resultant difference of the magnetic 
> torque in the pseudo-disk is the crucial mechanism
> for the bimodal disk evolution.
> }
2037a2177,2191
> \begin{figure*}
> \includegraphics[width=60mm,angle=-90]{vx2.eps}
> \caption{
> {\bf
> Azimuthally averaged radial profile of the radial velocities on
> $x$-$y$ plane for Model0 (red lines) and Model180 (green lines).
> Solid, dashed, dotted lines show the radial component of 
> gas velocity, Hall drift velocity $v_{\rm H,r}$, and
> the drift velocity induced by ambipolar diffusion
> $v_{\rm ambi,r}$, respectively.
> Dashed-dotted lines show $-(v_{\rm H,r}+v_{\rm ambi,r})$.
> }
> }
> \label{vr_ave}
> \end{figure*}
2041c2195
< \includegraphics[width=60mm,angle=-90,bb=0 0 303 432]{jy.png}
---
> \includegraphics[width=60mm,angle=-90]{jy2.eps}
2043,2044c2197,2198
< Radial profile of the specific angular momentum along 
< the $x$-axis for Model0 (red line) and Model180 (green line).
---
> Azimuthally averaged radial profile of the specific angular momentum on
> $x$-$y$ plane for Model0 (red line) and Model180 (green line).
2110c2264,2265
< \citep[e.g., TMC-1A, L1527 IRS][]{2015ApJ...812...27A,2014ApJ...796..131O},
---
> \citep[e.g., L1551 NE, TMC-1A, L1527 IRS;][]{2013ApJ...776...51T,
> 2014ApJ...796...70C,2014ApJ...796..131O,2015ApJ...812...27A},
2113c2268
< The central star mass is 
---
> The inferred central star mass is 
2125,2126c2280
< 10 times smaller, and
< so is the detected number.
---
> 10 times smaller, and so is the detected number.
2157,2158c2311,2313
< In figure \ref{jy}, we show the radial profile 
< of the specific angular momentum along the $x$-axis of Model0 and Model180.
---
> In figure \ref{jy}, we show the {\bf azimuthally averaged}
> radial profile of the specific angular momentum of Model0 and Model180 
> on $x$-$y$ plane.
2214c2369
< \includegraphics[width=160mm,bb=0 0 1362 1540]{schematic_evolution.png}
---
> \includegraphics[width=160mm]{schematic_evolution.eps}
2221c2376
< The bottom panel shows the expected rotation structure when
---
> The bottom panel shows the expected rotation structure if
2277a2433,2441
> {\bf
> \subsection{saturation of magnetic field introduced by the ambipolar diffusion}
> \label{disc_saturation_B}
> 
> In \S \ref{saturation_B}, we confirm that the magnetic field saturates at
> $|\magB|\sim 0.1$ G which is pointed out by \citet{2016A&A...587A..32M}.
> Interestingly, the saturation occurs in
> broad density range of $10^{-15} \gcm<\rho<10^{-10} \gcm$.
> This saturation is caused by ambipolar diffusion.
2279,2280c2443,2508
< %\subsection{Magnetic braking efficiency in the misaligned configuration
< %without Hall effect}
---
> For the saturation, we argue that the deviation of 
> $\eta_A$ from the simple analytic formula of \citep{1983ApJ...273..202S}
> \begin{eqnarray}
> \label{eta_shu}
> \eta_{\rm A, analytic}= \frac{B^2}{4 \pi \gamma \rho C\sqrt{\rho}},
> \end{eqnarray} 
> is crucial although equation (\ref{eta_shu}) is the basis of the analytic 
> argument of \citet{2016A&A...587A..32M}.
> Here, we adopt 
> $C=3\times10^{-16} {\rm ~g^{1/2} ~cm^{-3/2}}$ 
> and $\gamma=3.5\times10^{13} {\rm ~cm^3 ~g^{-1} ~s^{-1}}$.
> It have been pointed out that equation 
> (\ref{eta_shu}) is not good approximation 
> for $\eta_A$ in $\rho\gtrsim10^{-16} \gcm$ because the collision 
> between charged dust grains and neutrals dominates 
> the momentum transfer by the ion-neutral 
> interaction 
> \citep{1979ApJ...232..729E, 1980PASJ...32..613N,1983ApJ...273..202S} 
> and recombination of ions on
> dust grains leads to the ion density 
> $\rho_i={\rm const}$ \citep{1980PASJ...32..405U}.
> 
> In figure \ref{2D_ReA}, we show ${\rm Re}_A$ on $\rho$-$B$ plane,
> where the temperature and sound speed are assumed 
> to be $T=T_0+10(\rho/(10^{-13}\gcm))^{2/5} {\rm ~K}$ 
> and $c_s=190 (T/(10{\rm ~K}))^{1/2} \ms$, respectively.
> We choose two values for $T_0$ as $T_0=10$ K and slightly higher value
> $T_0=30$ K. $T_0=30$ K is considered
> because the previous radiative magnetohydrodynamics simulations show that 
> gas can be heated up in the relatively extended region
> by the radiation transfer at the protostar formation epoch  
> \citep[see, e.g.,][]{2015MNRAS.452..278T,2015ApJ...801..117T}.
> 
> The left panels show ${\rm Re}_A$ calculated from our resistivity table.
> They show that ${\rm Re}_A$ becomes ${\rm Re}_A \sim 1$ 
> at $B\sim 0.1$ G and the boundary of ${\rm Re}_A=1$ is
> almost flat in $10^{-16}\gcm<\rho<10^{-13}\gcm$.
> In $B\gtrsim 0.1$ G, the ambipolar diffusion efficiently dissipates the
> magnetic field.
> Thus once the magnetic field strength reaches
> $B\sim 0.1$ G in $10^{-16}\gcm<\rho<10^{-13}\gcm$,
> the ambipolar diffusion forbids further magnetic field amplification.
> As a result, 
> the gas evolution tracks to horizontal direction on $\rho$-$B$ plane.
> Note that, even when gas density increases 
> to $\rho \gtrsim 10^{-13}\gcm$ and ${\rm Re}_A$ becomes
> ${\rm Re}_A<1$, the magnetic field does not necessarily decrease because of the 
> magnetic flux conservation, although the increase of magnetic field is 
> forbidden, and the evolution to a horizontal direction continues
> in $\rho \gtrsim 10^{-13}\gcm$.
> In this wise, the saturation of the magnetic 
> field at $B\sim 0.1$ G in 
> $10^{-15} \gcm<\rho<10^{-10} \gcm$ is realized.
> 
> The right panels show ${\rm Re}_A$ 
> calculated using equation (\ref{eta_shu}).
> The boundary of ${\rm Re}_A=1$ 
> is increasing function of the density as $B \propto c_s \rho^{1/2}$
> and the magnetic field can be amplified as the density increases without 
> strong dissipation.
> In other words, the saturation value should depend on the density and
> $B = 0.1$ G cannot be the characteristic value when
> we adopt equation (\ref{eta_shu}).
> Therefore we argue that the deviation of $\eta_A$ from 
> equation (\ref{eta_shu}) in $\rho>10^{-16}\gcm$ is
> crucial for the saturation of the magnetic field.
2281a2510,2532
> \begin{figure*}
> \includegraphics[width=70mm,angle=-90]{2D_ReA.eps}
> \includegraphics[width=70mm,angle=-90]{2D_ReAShu.eps}
> \includegraphics[width=70mm,angle=-90]{2D_ReA30K.eps}
> \includegraphics[width=70mm,angle=-90]{2D_ReAShu30K.eps}
> \caption{
> {\bf
> Magnetic Reynolds number of the ambipolar diffusion ${\rm Re}_A$ 
> on $\rho$-$B$ plane.
> The temperature and sound speed are assumed 
> to be $T=T_0+10(\rho/10^{-13}\gcm)^{2/5} $ K and $c_s=190 (T/(10 {\rm ~K}))^{1/2} \ms$,
> respectively.
> The top left and right panels show ${\rm Re}_A$ 
> calculated from our resistivity table and
> ${\rm Re}_A$ calculated from equation (\ref{eta_shu}) with $T_0=10$ K, 
> respectively.
> The bottom left and right panels show those with $T_0=30$ K, respectively.
> The white lines show the contours of ${\rm Re}_A=0.5,~1,~2$.
> }
> }
> \label{2D_ReA}
> \end{figure*}
> }
2339c2590
< %is different. This difference of efficiency of the ordinal magnetic braking
---
> %is different. This difference of efficiency of the ordinary magnetic braking
2347a2599,2636
> {\bf
> \subsection{Does turbulent diffusion play the role in the newly born disk?}
> Magneto-rotational instability (MRI) \citep[e.g.,][]{1991ApJ...376..214B,
> 2000ApJ...543..486S,2012MNRAS.422.2737W} 
> may play a role in the subsequent disk evolutionary phase.
> In particular, the magnetic flux diffusion induced by the MRI 
> driven turbulence \citep[][]{2009ApJ...697.1901G,2009A&A...507...19F} 
> possibly affects the magnetic flux evolution 
> in addition to that induced by the non-ideal MHD effect.
> Therefore it is important to estimate the impact of turbulent diffusion
> on the newborn disk.
> 
> The turbulent resistivity can be estimated as 
> $\eta_{\rm turb}=P_m^{-1} \nu_{\rm turb}=P_m^{-1} \alpha_{\rm visc} c_s H_{\rm disk}$,
> where $H_{\rm disk}$ is the disk scale-height.
> $P_m$ is the magnetic Prandtl number 
> and is the order of unity \citep[e.g.,][]{2009ApJ...697.1901G}.
> Thus we assume $P_m=1$.
> $\alpha_{\rm visc}$ is the $\alpha$ parameter \citep{1973A&A....24..337S} 
> induced by MRI.
> %Previous studies show that 
> %$\alpha_{\rm visc}$ due to the MRI
> %is $\lesssim 10^{-2}$ when the non-ideal effects are taken into account
> %\citep{2013ApJ...769...76B,2015ApJ...801...84G,2017arXiv170700729B}.
> By assuming the disk radius, temperature, and aspect ratio are 
> $r\sim 10 $ AU and $T\sim 100$ K, and $H/r \sim 0.1$ which is expected from
> our previous studies \citep[for example, 
> the size of rotationally supported disk in Model180 is $\sim 20$ AU][]
> {2015ApJ...810L..26T},
> $\eta_{\rm turb}$ can be estimated as 
> $\eta_{\rm turb}= 7.5 \times 10^{15} 
> (\alpha_{\rm visc}/10^{-2})(c_s/(500 \ms))(H_{\rm disk}/{\rm AU}) {\rm ~cm^2 s^{-1}}$.
> This value is typically $10^{-3}$ times smaller than 
> the resistivities shown in figure \ref{rho_eta}
> and turbulent diffusion may not play a significant role 
> in the early disk evolution.
> }
> 
2469c2758
< %We also thank anonymous referee for helpful comments.
---
> We also thank anonymous referee for insightful comments.
2471c2760
< XC30 system at CfCA of NAOJ.
---
> XC40 system at CfCA of NAOJ.

